Hierarchical Attention Networks for Lossless Point Cloud Attribute Compression

In this paper, we propose a deep hierarchical attention context model for lossless attribute compression of point clouds, leveraging a multi-resolution spatial structure and residual learning. A simple and effective Level of Detail (LoD) structure is introduced to yield a coarse-to-fine representation. To enhance efficiency, points within the same refinement level are encoded in parallel, sharing a common context point group. By hierarchically aggregating information from neighboring points, our attention model learns contextual dependencies across varying scales and densities, enabling comprehensive feature extraction. We also adopt normalization for position coordinates and attributes to achieve scale-invariant compression. Additionally, we segment the point cloud into multiple slices to facilitate parallel processing, further optimizing time complexity. Experimental results demonstrate that the proposed method offers better coding performance than the latest G-PCC for color and reflectance attributes while maintaining more efficient encoding and decoding runtimes.

==> README.txt <==
LaTeX Templates for DCC Manuscripts

Files:
- dccpaper.cls: LaTeX class file
- IEEEbib.bst: BiBTeX style file with bibliography style definitions
- main.tex: LaTeX template file
- dcc_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- Figures/{image1.eps, image2.eps, image3.eps}: example image files
- Makefile: provides for automatic LaTeX compilation and PDF generation

It is recommended to use the included Makefile to produce the PDF document to
submit to the conference:

  - "make": runs LaTeX and BiBTeX to produce the file dcc_paper.dvi.
            Multiple runs are conducted as needed to resolve cross references.
  - "make pdf": produces a format-compliant PDF, dcc_paper.pdf, for
                submission. dvips and ps2pdf are used to completely embed and
                subset all fonts.

The Makefile should work on any modern Unix system with dvips and ps2pdf
installed. Windows users will either need to compile by hand or install
Cygwin (http://cygwin.com/).


==> tmp.txt <==
%This work, furthermore, extends themultiscale approach for lossless Point Cloud Attribute Compression (PCAC). Following the convention [5], losslessly compressed geometry is assumed to study thePCAC.

2:
Initially, all points are marked as non-selected, with the non-selected points set denoted as ${\bf P_{ns}}$. During the construction process, all points in the set are arranged according to the Hilbert order.
%, and the set of selected points, denoted as \( S \), is initialized as empty. 

\begin{enumerate}
\item\textbf{Constructing \( {\bf R_0} \).}
First, calculate the selection interval length $K_0$, as $K_0=\frac{|\bf P_{ns}|}{L_0}$. Then the first point of \( {\bf R_0} \)  is randomly obtained from the first $K_0$ points in the set ${\bf P_{ns}}$. The remaining \( L_0 - 1\) points of \( {\bf R_0} \) are obtained at equal intervals from ${\bf P_{ns}}$. Finally, update ${\bf P_{ns}} = {\bf P_{ns}} - {\bf R_0}$.
% first point: random.fixed
\item\textbf{Constructing \( {\bf R_l} \).}
Similarly, randomly select the first point from the first \( K_l \) points in ${\bf P_{ns}}$, and then choose the remaining \( L_1 - 1\) points at equal intervals from ${\bf P_{ns}}$. Update ${\bf P_{ns}} = {\bf P_{ns}} - {\bf R_l}$. If \( L_l > M_R \), further divide \( R_l \) into multiple subsets of size \( M_c \).
% how to divide
\item\textbf{Constructing \( {\bf R_L} \).}
When the number of points in ${\bf P_{ns}}$ is less than the preset \( L_L \), all points in ${\bf P_{ns}}$ are selected as \( {\bf R_L} \).
\end{enumerate}

3：
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{table*}[!htb]
  \centering
  \caption{Comparisons of coding performance
  (bpp).}
  \begin{tabular}{|l|c|c|c|c|}
    \hline
    \multicolumn{2}{|c|}{\multirow{1}{*}{\textbf{Test Data}}} &
    \textbf{G-PCC-PLT} & \textbf{G-PCC-RAHT} & \textbf{HA-PCAC} \\
    \hline
    \multirow{2}{*}{ShapeNet}& 8 bits & 0.048 & 0.046 & 0.046  \\
    \cline{2-5}
     & 12bits & 0.042 & 0.044 & 0.044  \\
    \hline
    \multirow{2}{*}{ScanNet}& 12bits & 12bits & 0.098 & 0.100 \\
    \cline{2-5}
     & 12bits & 0.069 & 0.08 & 0.082  \\
    \hline
    \multirow{2}{*}{Kitti}& 12bits & 0.073 & 0.077 & 0.077  \\
    \cline{2-5}
     & 12bits & 0.069 & 0.08 & 0.082  \\
    \hline
  \end{tabular}
  \label{table:bpp}
\end{table*}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{table*}[!htb]
  \centering
  \caption{Comparisons of encoding and decoding time
  (in second).}
  \begin{tabular}{|l|c|c|c|c|}
    \hline
    \multicolumn{2}{|c|}{\multirow{1}{*}{\textbf{Test Data}}} &
    \textbf{G-PCC-PLT} & \textbf{G-PCC-RAHT} & \textbf{HA-PCAC} \\
    \hline
    \multirow{2}{*}{ShapeNet}& 8 bits & 0.048 & 0.046 & 0.046  \\
    \cline{2-5}
     & 12bits & 0.042 & 0.044 & 0.044  \\
    \hline
    \multirow{2}{*}{ScanNet}& 12bits & 12bits & 0.098 & 0.100 \\
    \cline{2-5}
     & 12bits & 0.069 & 0.08 & 0.082  \\
    \hline
    \multirow{2}{*}{Kitti}& 12bits & 0.073 & 0.077 & 0.077  \\
    \cline{2-5}
     & 12bits & 0.069 & 0.08 & 0.082  \\
    \hline
  \end{tabular}
  \label{table:time}
\end{table*}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{table}[ht]
    \centering
    \caption{Example Table with Limited Width}
    \begin{tabularx}{0.5\textwidth}{|X|X|X|X|X|}
        \hline
        \multirow{2}{*}{\textbf{Step}} & \multicolumn{2}{c|}{\textbf{ScanNet}} & \multicolumn{2}{c|}{\textbf{Kitti}} \\
        \cline{2-5} & bpp & gain & bpp & gain \\
        \hline
        1 & 0.073 & 0.077 & 0.077 & 0.077 \\
        1 & 0.073 & 0.077 & 0.077 & 0.077 \\
        1 & 0.073 & 0.077 & 0.077 & 0.077 \\
        1 & 0.073 & 0.077 & 0.077 & 0.077 \\
        \hline
        
    \end{tabularx}
\end{table}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{table}[ht]
    \centering
    %\caption{Side-by-Side Tables Example}
    \begin{minipage}{0.45\textwidth}
        \centering
        \caption{Comparisons of the proposed HA-PCAC and G-PCC-PLT with varying downsample step sizes.}
            \begin{tabularx}{0.95\textwidth}{|X|X|X|X|X|}
                \hline
                \multirow{2}{*}{\textbf{Step}} & \multicolumn{2}{c|}{\textbf{ScanNet}} & \multicolumn{2}{c|}{\textbf{Kitti}} \\
                \cline{2-5} & bpp & gain & bpp & gain \\
                \hline
                1 & 0.073 & 0.077 & 0.077 & 0.077 \\
                1 & 0.073 & 0.077 & 0.077 & 0.077 \\
                1 & 0.073 & 0.077 & 0.077 & 0.077 \\
                1 & 0.073 & 0.077 & 0.077 & 0.077 \\
                \hline
            \end{tabularx}
    \end{minipage}%
    \hfill % Space between the two tables
    \begin{minipage}{0.45\textwidth}
        \centering
        \caption{Comparisons of the proposed HA-PCAC and G-PCC-PLT with different reflectance quantization precisions.}
            \begin{tabularx}{0.95\textwidth}{|X|X|X|}
                \hline
                \multirow{2}{*}{\textbf{Refl. \\ bits}} & \multicolumn{2}{c|}{\textbf{ScanNet}}\\
                \cline{2-3} & bpp & gain \\
                \hline
                1 & 0.073 & 0.077  \\
                1 & 0.073 & 0.077 \\
                1 & 0.073 & 0.077  \\
                \hline
            \end{tabularx}
    \end{minipage}
\end{table}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure*}[tb]
\centerline{\includegraphics[width=0.95\linewidth]{fig/dataset.PNG}}
\caption{DatasetsUsed InThis Study.}\label{fig:dataset}
\end{figure*}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{equation}
\bm {\bar{z}_{mk}^{t}} =\frac{\bm {z_{mk}^{t}}-\bm {z_{mk}^{1}}}{\max_{p,q} \| \bm z_{mk}^{p} - \bm z_{mk}^{q} \|}, \quad \quad {\bm {\bar{x}_{mk}^{t}}} =\frac{\bm x_{mk}^{t}-\bm {\hat{x}_m}}{MAX_{attri}}
\end{equation} 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%REFFERENCE%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
sparsePCAC （3CAC）

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%FIGURE%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
fig 2 update

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%Section Text %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
2.2 最后一段
2.3.2
Instead of directly learning attribute features, we focus on capturing finer details. Experimental results confirm enhanced performance and faster convergence of the loss.
The input to the first stage of attention module is $\{{\bm S''_{mk}}\}$.
Similar, we normalize the coordinates by centering around the target points ${\bm p}_{m}$ and scaling using the maximum "pairwise" distance. 
